Natural family-free genomic distance

A classical problem in comparative genomics is to compute the rearrangement distance, that is the minimum number of large-scale rearrangements required to transform a given genome into another given genome. While the most traditional approaches in this area are family-based, i.e., require the classification of DNA fragments into families, more recently an alternative family-free approach was proposed, and consists of studying the rearrangement distances without prior family assignment. On the one hand the computation of genomic distances in the family-free setting helps to match occurrences of duplicated genes and find homologies, but on the other hand this computation is NP-hard. In this paper, by letting structural rearrangements be represented by the generic double cut and join (DCJ) operation and also allowing insertions and deletions of DNA segments, we propose a new and more general family-free genomic distance, providing an efficient ILP formulation to solve it. Our experiments show that the ILP produces accurate results and can handle not only bacterial genomes, but also fungi and insects, or subsets of chromosomes of mammals and plants.

==> simulated-gap.dat <==
v_degree_gt1 Gap Avg.degree>1
2250.0 0.1 2.11
2750.0 3.8 2.15
3250 3.7 2.20
3750 1.9 2.21
4250 4.0 2.27
4750 5.7 2.32
5250 7.7 2.36
5750 9.7 2.43
6250 7.5 2.50
6750 8.4 2.56
7250 9.2 2.65
7750 13.2 2.72
8250 18.0 2.79


==> simulated-time.dat <==
v_degree_gt1 Time(s)
50 50.9
150 62.3
250 249.2
350 206.5
450 259.1
550 425.0
650 681.7
750 838.1
850 653.7

